Node ranking in labeled networks

The entities in directed networks arising from real-world interactions are often naturally organized under some hierarchical structure. Given a directed, weighted, graph with edges and node labels, we introduce ranking problem where the obtained hierarchy should be described using node labels. Such method has the advantage to not only rank the nodes but also provide an explanation for such ranking. To this end, we define a binary tree called label tree, where each leaf represents a rank and each non-leaf contains a single label, which is then used to partition, and consequently, rank the nodes in the input graph. We measure the quality of trees using agony score, a penalty score that penalizes the edges from higher ranks to lower ranks based on the severity of the violation. We show that the problem is NP-hard, and even inapproximable if we limit the size of the label tree. Therefore, we resort to heuristics, and design a divide-and-conquer algorithm which runs in $\bigO{(n + m) \log n + \ell R}$, where $R$ is the number of node-label pairs in the given graph, $\ell$ is the number of nodes in the resulting label tree, and $n$ and $m$ denote the number of nodes and edges respectively. We also report an experimental study that shows that our algorithm can be applied to large networks, that it can find ground truth in synthetic datasets, and can produce explainable hierarchies in real-world datasets.

==> agony-k.csv <==
x,y1,y2,y3,y4,y5,y6,y7
2,13202,13188,13154,13193,13199,13216,13206
3,12412,12403,12396,12412,12442,12496,12497
4,11616,11697,11770,11782,11882,11937,12003
5,10788,10996,11227,11225,11353,11461,11552
6,9998,10379,10793,10767,11016,11166,11315
7,9202,9772,10391,10411,10745,10919,11181
8,8384,9214,10044,10111,10513,10788,11180
9,7590,8672,9776,9851,10352,10738,11180
10,6778,8209,9571,9667,10256,10738,11180
11,5960,7734,9385,9523,10206,10738,11180
12,5176,7280,9215,9448,10205,10738,11180
13,4364,6866,9080,9393,10204,10738,11180
14,3526,6410,9028,9392,10204,10738,11180
15,2750,6005,8995,9392,10204,10738,11180
16,2750,6005,8995,9392,10204,10738,11180
17,2750,6005,8995,9392,10204,10738,11180
18,2750,6005,8995,9392,10204,10738,11180
19,2750,6005,8995,9392,10204,10738,11180
20,2750,6005,8995,9392,10204,10738,11180
,0,10,20,21,23,25,30

==> agony-vs-per-ind.csv <==
x,y1,y2,y3,y4,y5
20,-0.8946001416,-0.9110760094,-0.9029260994,-0.8948141946,-0.905637656
25,-0.9099470529,-0.9056213652,-0.8950930871,-0.9020413673,-0.9080040371
30,-0.9046081547,-0.8795560971,-0.9159521059,-0.8634027409,-0.8908133914
35,-0.7872965693,-0.7980397778,-0.8532782409,-0.7958213659,-0.8082720508
40,-0.7537780935,-0.7379818822,-0.7440012329,-0.7484971097,-0.6687010679
45,-0.3051271803,-0.5588625957,-0.5632422726,-0.5695070514,-0.3636281879
50,0.3107918308,-0.03971574593,-0.1375502183,-0.4379898651,0.3240885796
55,0.5698058724,0.5590260939,0.5591421723,0.5522662781,0.2369622991
60,0.6610615927,0.6631245472,0.6720220468,0.7498108477,0.7485580045
65,0.8696566531,0.877751343,0.7952621314,0.7999918322,0.8454396212
70,0.9013826773,0.9033153607,0.9064549277,0.8941183894,0.8867250816
75,0.9049322906,0.8903200431,0.9007759932,0.9049163583,0.9002945123
80,0.8972853525,0.896168493,0.899559112,0.8994510625,0.9031719314
85,0.9067443012,0.9082429877,0.8975512876,0.9017346604,0.9115938513
90,0.9035213083,0.897212233,0.913248508,0.9056802594,0.9081291541
95,0.9161997896,0.904827484,0.9019839477,0.9083574642,0.9028751047
100,0.905290807,0.907645589,0.9078533925,0.9027536794,0.89969432
,10,20,30,50,70

==> agony-vs-per.csv <==
x,y1,y2,y3,y4,y5,y6
20,-1,-0.9664212211,-0.9323980438,-0.9089774016,-0.8813992507,-0.7735926467
25,-1,-0.9644300417,-0.9291998786,-0.8987282984,-0.872264138,-0.6728355914
30,-1,-0.9669202191,-0.9383235994,-0.8885378657,-0.76683734,-0.6038958383
35,-1,-0.9611346064,-0.9259496869,-0.8431431173,-0.6407939255,-0.6115790091
40,-1,-0.9658858986,-0.9088215757,-0.7401303255,-0.6375382005,-0.5294681856
45,-1,-0.7025328898,-0.4553656584,-0.6841275928,-0.4073495093,-0.3729916609
50,0.2541363565,-0.3919042145,0.5192786331,-0.1123591001,-0.1357442892,-0.3058696524
55,1,0.7854001417,0.5815755479,0.5723029709,0.3598345139,0.4100127825
60,1,0.9659012776,0.8692133665,0.6646994693,0.6378411269,0.5137101739
65,1,0.9684184113,0.9294619466,0.8477750089,0.7828253657,0.6051300716
70,1,0.9664052062,0.9353440809,0.8334085605,0.8205588489,0.6115929795
75,1,0.9680947331,0.9262934804,0.903997354,0.8474766431,0.6888147862
80,1,0.9683180594,0.9267007504,0.8933164737,0.8494200036,0.7369973415
85,1,0.9603698679,0.9342885224,0.9028001643,0.8669446098,0.7704670062
90,1,0.9656386779,0.9254783971,0.9025678847,0.8744950091,0.7811148212
95,1,0.9684998211,0.932694219,0.8996372925,0.8635737747,0.8254319059
100,1,0.9703575781,0.9342438498,0.9076813551,0.8740335399,0.8165890266
,0,5,10,15,20,30
